A geometric based preprocessing for weighted ray transforms with applications in SPECT

In this work we investigate numerically the reconstruction approach proposed in Goncharov, Novikov, 2016, for weighted ray transforms (weighted Radon transforms along oriented straight lines) in 3D. In particular, the approach is based on a geometric reduction of the data modeled by weighted ray transforms to new data modeled by weighted Radon transforms along two-dimensional planes in 3D. Such reduction could be seen as a preprocessing procedure which could be further completed by any preferred reconstruction algorithm. In a series of numerical tests on modelized and real SPECT (single photon emission computed tomography) data we demonstrate that such procedure can significantly reduce the impact of noise on reconstructions.

==> slice-by-slice.tikz <==
\begin{tikzpicture}[use Hobby shortcut, closed=true]
		% shape
		\draw [fill=gray!20] (-1,0) .. (-0.7,2.5) .. (1.5,2).. (3,3.0) .. (5,2.5).. (5,0.5) ..(3,-1);
		\draw[dashed] (3, -1) arc (-90:90:0.5 and 2);
		\draw[semithick] (3, 3) arc (90:270:0.2 and 2);
		
		\draw[dashed] (1.1, -1.16) arc (-90:90:0.5 and 1.59);
		\draw[semithick] (1.1, 2.02) arc (90:270:0.2 and 1.59);	
		
		\draw[dashed] (-0.5, -0.46) arc (-90:90:0.5 and 1.51);
		\draw[semithick] (-0.5, 2.53) arc (90:270:0.2 and 1.5);		
		
		%axis
		\draw[semithick, -latex] (-4,0) -- (-2,1) node[above] {\large $x$};
		\draw[semithick, -latex] (-4,0) -- (-4,4) node[right] {\large $y$};
		\draw[semithick, -latex] (-4,0) -- (-2, 0) node[below] {\large $z$};
		
		% rays and nodes
		\node at (5, -1) {\large $\mathrm{supp} \, f$};
		\draw[->, semithick, dashed, red] (1.3, 3) -- (1, -2);
		\node at (1.6, -2.3) {\large $P_Wf(\gamma), \gamma$ - parallel to $XY$};
		
\end{tikzpicture}
